Improving Distributed Representations of Tweets - Present and Future

Unsupervised representation learning for tweets is an important research field which helps in solving several business applications such as sentiment analysis, hashtag prediction, paraphrase detection and microblog ranking. A good tweet representation learning model must handle the idiosyncratic nature of tweets which poses several challenges such as short length, informal words, unusual grammar and misspellings. However, there is a lack of prior work which surveys the representation learning models with a focus on tweets. In this work, we organize the models based on its objective function which aids the understanding of the literature. We also provide interesting future directions, which we believe are fruitful in advancing this field by building high-quality tweet representation learning models.

==> brainstorm.txt <==
Improving Tweet Representations by exploiting diverse signals

References
1. BOW
2. LDA
3. BOM
4. DSSM/CDSSM
5. Paragraph2Vec
6. SSWE
7. Skip-thought vectors
8. SDAE/FastSent
9. Siamese CBOW
10. ACL - Tweet2Vec
11. SIGIR - Tweet2Vec
12. ECIR - Tweet2Vec
13. NIPS-16 - Tweet Interpret
14. ACL - CSE
15. CHARAGRAM: Embedding Words and Sentences via Character n-grams
16. ICLR'16 - Towards Universal Paraphrastic Sentence Embeddings
17. ICLR'17 - A SIMPLE BUT TOUGH-TO-BEAT BASELINE FOR SENTENCE EMBEDDINGS

(not very direct)
1. Hierarchical Neural Autoencoder for Paragraphs and Documents - acl'15
2. topical word embeddings - aaai'15
3. Concurrent Inference of Topic Models and Distributed Vector Representations - pkdd'15
4. linked document embedding - cikm'16
5. predictive text embedding - kdd'15
6. Recurrent Convolutional Neural Networks for Text Classification.
7. Document embedding with paragraph vectors
8. A Sentence Interaction Network for Modeling Dependence between Sentences
9. Short Text Similarity with Word Embeddings - CIKM'15
10. Hierarchical Recurrent Neural Network for Document Modeling

supervised
1. CNN - Kim, Text Understanding from scratch
2. Tree-LSTM
3. FastText
4. Context-Sensitive Twitter Sentiment Classification Using Neural Network - AAAI'16

categories:
1. Paragraph2Vec, CSE, FastSent, ECIR - Word2Vec
2. BOM, Siamese CBOW, ICLR'16-17 - AN
3. ACL-Tweet2vec, CHARAGRAM - Char-level
4. Skip-thought, SDAE, SIGIR-Tweet2Vec - Encode-Decoder
5. DSSM, CDSSM - Convolutional 

1. Paraphrastic - Charagram, ICLR'16-17
2. Predicting next word - paragraph2vec, cse
3. Predicting adjacent sentence - fastsent, ecir, Skip thought, Siamese CBOW
4. Autoencoder - SDAE, SIGIR-Tweet2Vec
5. Ranking - DSSM, CDSSM
6. Weak supervision - ACL -Tweet2vec

future directions:
1. conversational/topical/timeline
2. topic
3. hybrid of char+word
4. tweet author context - interactions
5. multimodal
6. label-aware
7. train on paraphrastic corpus
8. analysis on bow, conv, rec, combination encoder
9. understand why bom is a tough baseline
10. how to handle unk
11. interpreting the tweet embeddings - correlate with downstream applications
12. exploring weakly supervised approaches beyond hashtags










==> cons.txt <==

Describe what these mean:
"make... models concept-aware"
"attention over contextual words"
"conceptual tweet embedding"
"concept-level senses of tweets"

both the discussed word has -> both the discussed word have

give citation for the book corpus

both these models... yet gives -> both these models... yet give

expand STV


* Regarding the 3rd future direction (line 385), please refer to the keywords
"network embedding" for some related studies. A variety of work has been
already dedicated to combining the social media texts with the network
structure, for learning better representations.

it would be good to include more discussion on what
makes tweets different from normal sentences (perhaps in the intro) and why
these present challenges to existing sentence embedding methods.

Also, the "within-tweet" explanation w/ "latent
topic vectors" is pretty unclear, I think the core idea that the method is
looking just at a single tweet and not multiple tweets should be emphasized
although this is also true in the autoencoder case. 

==> reviews.txt <==
Dear Ganesh J:

On behalf of the SRW at ACL 2017 Program Committee, I am delighted 
to inform you that the following submission has been accepted 
to appear at the conference:

     Improving Distributed Representations of Tweets -
           Present and Future

The Program Committee worked very hard to thoroughly review
all the submitted papers.  Please repay their efforts, by 
following their suggestions when you revise your paper.

When you are finished, you can upload your final manuscript 
at the following site:

     https://www.softconf.com/acl2017/srw/

You will be prompted to login to your START account.  If
you do not see your submission, you can access it with the
following passcode:

     6X-H6E4J5F3B3

Alternatively, you can click on the following URL, which will take you
directly to a form to submit your final paper (after logging into your
account):

     https://www.softconf.com/acl2017/srw/user/scmd.cgi?scmd=aLogin&passcode=6X-H6E4J5F3B3

The reviews and comments are attached below.  Again, try to follow
their advice when you revise your paper. 

Congratulations on your fine work.  If you have any additional 
questions, please feel free to get in touch.


Best Regards,
Allyson Ettinger, Spandana Gella, Matthieu Labeau, Cecilia Ovesdotter Alm, Marine Carpuat, Mark Dredze 
SRW at ACL 2017 

============================================================================ 
SRW at ACL 2017 Reviews for Submission #6
============================================================================ 

Title: Improving Distributed Representations of Tweets - Present and Future

Authors: Ganesh J
============================================================================
                            REVIEWER #1
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                         Appropriateness: 5
                                 Clarity: 3
                             Originality: 3
       Technical Soundness / Correctness: 3
   Impact of  Results / Proposed Problem: 3
      Meaningful Comparison / References: 4
                     Reviewer confidence: 3
                  Overall Recommendation: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper presents a survey of methods for distributed representations of
tweets. It categories such methods into five kinds and discuss the merits and
disadvantages of each. Some information is also provided on which methods
worked better on which tasks. Finally, a discussion of future directions is
presented. Overall, the paper is well-written and will be useful for many
looking to get a broader perspective of the area. However, some limitations
also exist. Such a review is better suited for a journal paper or a long paper.
Several aspects are described in a cursory manner and key concepts are not
introduced -- so somebody new to the area will find it difficult to follow.
This limits the scope of people such a paper will be useful to. Another issue
is that even though the paper discusses individual kinds of approaches, it is
missing a section that brings it all together. For example, a section that
discusses the different kinds of tasks and what representations are best suited
for those tasks. Perhaps add a table summarizing the information.

Describe what these mean:
"make... models concept-aware"
"attention over contextual words"
"conceptual tweet embedding"
"concept-level senses of tweets"

both the discussed word has -> both the discussed word have

give citation for the book corpus

both these models... yet gives -> both these models... yet give

expand STV

============================================================================
                            REVIEWER #2
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                         Appropriateness: 5
                                 Clarity: 5
                             Originality: 1
       Technical Soundness / Correctness: 4
   Impact of  Results / Proposed Problem: 3
      Meaningful Comparison / References: 4
                     Reviewer confidence: 5
                  Overall Recommendation: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper thoroughly surveys the existing representation learning models with
a focus on Tweets and provides some future directions. Specifically, they
categorize the models by the resources and objective function being used.

Although the paper proposes neither novel ideas nor experiment results, I think
it is a nice survey on a practical and interesting problem. The paper is nicely
organized and written. The categorization makes good sense and the future
directions are mostly interesting and worth further exploring. Therefore, it
would be a nice proposal for a master student.

* Regarding the 3rd future direction (line 385), please refer to the keywords
"network embedding" for some related studies. A variety of work has been
already dedicated to combining the social media texts with the network
structure, for learning better representations.

============================================================================
                            REVIEWER #3
============================================================================ 


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                         Appropriateness: 5
                                 Clarity: 4
                             Originality: 1
       Technical Soundness / Correctness: 4
   Impact of  Results / Proposed Problem: 3
      Meaningful Comparison / References: 5
                     Reviewer confidence: 4
                  Overall Recommendation: 3


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper presents a literature survey of unsupervised representation learning
methods for tweets. I think the future directions are strong and would really
benefit from feedback at the workshop, but I'm not really sure there is enough
content here for acceptance (hence my borderline score). Below are my comments:

- most of this paper is not tweet-specific, but rather a review of sentence
representation methods. it would be good to include more discussion on what
makes tweets different from normal sentences (perhaps in the intro) and why
these present challenges to existing sentence embedding methods.

- not sure how the paragraph vector model is a "within-tweet" model; PV doesn't
seem generally applicable to individual tweets because of how short they are. I
think this method is better suited if applied over multiple tweets, as you
obtain more context this way.  Also, the "within-tweet" explanation w/ "latent
topic vectors" is pretty unclear, I think the core idea that the method is
looking just at a single tweet and not multiple tweets should be emphasized
although this is also true in the autoencoder case. 

- there are no results anywhere, to make the paper useful it would be good to
have a table of experimental results on different twitter datasets comparing
all of the different methods. That would also lend more credence to the future
work.

- i think the multimodal tweet represntation direction is awesome!
